Bounding and Counting Linear Regions of Deep Neural Networks

We investigate the complexity of deep neural networks (DNN) that represent piecewise linear (PWL) functions. In particular, we study the number of linear regions, i.e. pieces, that a PWL function represented by a DNN can attain, both theoretically and empirically. We present (i) tighter upper and lower bounds for the maximum number of linear regions on rectifier networks, which are exact for inputs of dimension one; (ii) a first upper bound for multi-layer maxout networks; and (iii) a first method to perform exact enumeration or counting of the number of regions by modeling the DNN with a mixed-integer linear formulation. These bounds come from leveraging the dimension of the space defining each linear region. The results also indicate that a deep rectifier network can only have more linear regions than every shallow counterpart with same number of neurons if that number exceeds the dimension of the input.

==> plot_data_input_size_A.txt <==
-7, 813727725, 111450342989, 
-6, 217044174595553, 540388195190133000, 
-5, 502379285374848000, 6.59600608837854E+21, 
-4, 50964064260911600000, 1.30690090044422E+24, 
-3, 1.0916842518623E+21, 3.64501007438702E+25, 
-2, 9.56632776833159E+21, 3.58896477374166E+26, 
-1, 4.29516974294221E+22, 1.67949170793064E+27, 
0, 1.22120255553381E+23, 4.53480537273112E+27, 
1, 2.33619400840696E+23, 6.52469084247753E+27, 
2, 3.62597223515336E+23, 6.43885992457823E+27, 
3, 4.93403643796867E+23, 4.80098304564468E+27, 
4, 6.23127145772206E+23, 2.77843140035262E+27, 
5, 7.43340156878104E+23, 1.17342822848837E+27, 
6, 8.47527241126251E+23, 3.15307842389208E+26, 
7, 9.29477574827533E+23, 3.97494219056666E+25, 


==> plot_data_input_size_B-Montufar.txt <==
1, 61, 961, 9261, 65536, 371293, 1771561
2, 1831, 217156, 9393931, 214358881, 3077056399, 30840979456
3, 36051, 20484676, 2465846551, 110075314176, 2389769101499, 29721861554176
4, 523686, 1019588761, 237867017536, 14193913085361, 315574942776224, 3307682595151936
5, 5985198, 30428266969, 10218313000000, 597466897514496, 10034966220390176, 67441011031941184
6, 56049058, 590149676944, 221006185336000, 9797555300725201, 99625062625100000, 371856274163236864
7, 442255978, 7862483296144, 2626929525592000, 72057594037927936, 392541289351464032, 822720168387149824
8, 3000876823, 74942558221969, 18389291579875000, 271135530951111121, 789228910582738757, 1080579370647584809
9, 17784019483, 527349291743569, 80571190016871000, 599346893464600576, 1045945747751839857, 1146182576381093889
10, 93178047049, 2809964894846404, 234503869074896296, 903077557472837041, 1134741399025460643, 1152921504606846976
11, 435878172349, 11585595035505604, 483045549905666376, 1073969223744618496, 1151514816750309375, 1152921504606846976
12, 1835237017324, 37686312079159129, 755052612751388736, 1135986360452438881, 1152921504606846976, 1152921504606846976
13, 7002100444924, 98526603771333529, 964770009997144896, 1150671353523798016, 1152921504606846976, 1152921504606846976
14, 24347999094724, 210967652974871104, 1082814371183549376, 1152780773560811521, 1152921504606846976, 1152921504606846976
15, 77542088287444, 377523821834027584, 1132604310409272000, 1152921504606846976, 1152921504606846976, 1152921504606846976
16, 227150464141969, 577375589241408409, 1148470923099515625, 1152921504606846976, 1152921504606846976, 1152921504606846976
17, 614372142824269, 773717617111166809, 1152225653788027125, 1152921504606846976, 1152921504606846976, 1152921504606846976
18, 1539401708565319, 933359686417798084, 1152852236761553875, 1152921504606846976, 1152921504606846976, 1152921504606846976
19, 3584203906519219, 1041895289761529284, 1152918206075109375, 1152921504606846976, 1152921504606846976, 1152921504606846976
20, 7776048412324714, 1104133852574841169, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
21, 15760514137668514, 1134405816515802769, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
22, 29914794287141614, 1146907797171347344, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
23, 53300126708010214, 1151272372048326544, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
24, 89352514190182639, 1152546934430007769, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
25, 141267952164510931, 1152852934326071449, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
26, 211154118668414401, 1152911785116340804, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
27, 299158920932589141, 1152920503879684164, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
28, 402878866458223656, 1152921438034854849, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
29, 517328461520992776, 1152921502459363329, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
30, 635593043085854200, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
31, 750042638148623320, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
32, 853762583674257835, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
33, 941767385938432575, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
34, 1011653552442336045, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
35, 1063568990416664337, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
36, 1099621377898836762, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
37, 1123006710319705362, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
38, 1137160990469178462, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
39, 1145145456194522262, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
40, 1149337300700327757, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
41, 1151382102898281657, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
42, 1152307132464022707, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
43, 1152694354142705007, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
44, 1152843962518559532, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
45, 1152897156607752252, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
46, 1152914502506402052, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
47, 1152919669369829652, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
48, 1152921068728674627, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
49, 1152921411428799927, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
50, 1152921486822827493, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
51, 1152921501605970153, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
52, 1152921504164590998, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
53, 1152921504550797918, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
54, 1152921504600861778, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
55, 1152921504606323290, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
56, 1152921504606810925, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
57, 1152921504606845145, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
58, 1152921504606846915, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
59, 1152921504606846975, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976
60, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976, 1152921504606846976

==> plot_data_input_size_B.txt <==
1, 61, 961, 9261, 65536, 371293, 1771561, 
2, 1831, 217156, 9393931, 214358881, 3077056399, 30840979456, 
3, 36051, 20484676, 2465846551, 110075314176, 2389769101499, 29721861554176, 
4, 523686, 1019588761, 237867017536, 14193913085361, 315574942776224, 3307682595151930, 
5, 5985198, 30428266969, 10218313000000, 597466897514496, 10034966220390100, 67441011031941100, 
6, 56049058, 590149676944, 221006185336000, 9797555300725200, 99625062625100000, 78238109658602900, 
7, 442255978, 7862483296144, 2626929525592000, 72057594037927900, 124680842090891000, 78359699092233600, 
8, 3000876823, 74942558221969, 18389291579875000, 185263311233744000, 125664529727378000, 78359847789813100, 
9, 17784019483, 527349291743569, 80571190016871000, 204978564738671000, 125673321520060000, 78359847799476200, 
10, 93178047049, 2809964894846400, 234503869074896000, 206430177273652000, 125673334373586000, 78359847799476200, 
11, 435878172349, 11585595035505600, 328500792567524000, 206470104509843000, 125673334375300000, 78359847799476200, 
12, 1835237017324, 37686312079159100, 354829632048299000, 206470452317259000, 125673334375300000, 78359847799476200, 
13, 7002100444924, 98526603771333500, 359257221050123000, 206470453061315000, 125673334375300000, 78359847799476200, 
14, 24347999094724, 210967652974871000, 359682272310971000, 206470453061560000, 125673334375300000, 78359847799476200, 
15, 77542088287444, 377523821834027000, 359704174346651000, 206470453061560000, 125673334375300000, 78359847799476200, 
16, 227150464141969, 511112625441720000, 359704732351347000, 206470453061560000, 125673334375300000, 78359847799476200, 
17, 614372142824269, 586295338805917000, 359704738593535000, 206470453061560000, 125673334375300000, 78359847799476200, 
18, 1539401708565310, 619877133820471000, 359704738618912000, 206470453061560000, 125673334375300000, 78359847799476200, 
19, 3584203906519210, 631636905866421000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
20, 7776048412324710, 634822224395874000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
21, 15760514137668500, 635479325670518000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
22, 29914794287141600, 635580662476499000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
23, 53300126708010200, 635592079291758000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
24, 89352514190182600, 635592991581919000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
25, 141267952164510000, 635593041298557000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
26, 211154118668414000, 635593043048695000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
27, 299158920932589000, 635593043085446000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
28, 402878866458223000, 635593043085852000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
29, 517328461520992000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
30, 635593043085854000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
31, 750042638148623000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
32, 853762583674257000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
33, 941767385938432000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
34, 1011653552442330000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
35, 1063568990416660000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
36, 1099621377898830000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
37, 1123006710319700000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
38, 1137160990469170000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
39, 1145145456194520000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
40, 1149337300700320000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
41, 1151382102898280000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
42, 1152307132464020000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
43, 1152694354142700000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
44, 1152843962518550000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
45, 1152897156607750000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
46, 1152914502506400000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
47, 1152919669369820000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
48, 1152921068728670000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
49, 1152921411428790000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
50, 1152921486822820000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
51, 1152921501605970000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
52, 1152921504164590000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
53, 1152921504550790000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
54, 1152921504600860000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
55, 1152921504606320000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
56, 1152921504606810000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
57, 1152921504606840000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
58, 1152921504606840000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
59, 1152921504606840000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 
60, 1152921504606840000, 635593043085854000, 359704738618938000, 206470453061560000, 125673334375300000, 78359847799476200, 


==> plot_experiments_A-training-R.txt <==
x   y   RED   GREEN   BLUE
8175    0.756721    1 0.6 0
9717    0.723211    1 0.6 0
7963    0.765539    1 0.6 0
8303    0.722799    1 0.6 0
8009    0.747999    1 0.6 0
6004    0.731881    1 0.6 0
7659    0.707651    1 0.6 0
9143    0.726697    1 0.6 0
5188    0.75263    1 0.6 0
9162    0.792409    1 0.6 0
41228    0.572749    1 0.8 0
33573    0.566471    1 0.8 0
28263    0.638997    1 0.8 0
30195    0.655135    1 0.8 0
26679    0.558184    1 0.8 0
21852    0.576175    1 0.8 0
31131    0.624788    1 0.8 0
33212    0.55087    1 0.8 0
13512    0.736358    1 0.8 0
22858    0.744406    1 0.8 0
86212    0.526704    1 1 0
57220    0.520484    1 1 0
64794    0.501799    1 1 0
57789    0.503733    1 1 0
81052    0.502672    1 1 0
111120    0.50635    1 1 0
82498    0.502188    1 1 0
75095    0.588764    1 1 0
77579    0.608338    1 1 0
121426    0.504893    1 1 0
264788    0.467365    0.8 1 0
310599    0.447926    0.8 1 0
217269    0.478272    0.8 1 0
234823    0.474145    0.8 1 0
222696    0.477564    0.8 1 0
300091    0.467171    0.8 1 0
224992    0.47581    0.8 1 0
380276    0.464771    0.8 1 0
183613    0.464384    0.8 1 0
141403    0.483223    0.8 1 0
776277    0.418938    0.6 1 0
502841    0.430594    0.6 1 0
649803    0.429373    0.6 1 0
633088    0.42547    0.6 1 0
527097    0.429736    0.6 1 0
626682    0.424399    0.6 1 0
897485    0.422732    0.6 1 0
542061    0.41048    0.6 1 0
740408    0.446372    0.6 1 0
755932    0.422969    0.6 1 0
1353244    0.377862    0.4 1 0
1128238    0.418511    0.4 1 0
1537994    0.397223    0.4 1 0
1660324    0.388016    0.4 1 0
1804370    0.387286    0.4 1 0
1307042    0.415697    0.4 1 0
1285543    0.397133    0.4 1 0
1440455    0.418769    0.4 1 0
1508962    0.410988    0.4 1 0
1723669    0.366859    0.4 1 0
2640795    0.36049    0.2 1 0
856141    0.423857    0.2 1 0
2203030    0.365255    0.2 1 0
3332919    0.341389    0.2 1 0
4102088    0.397165    0.2 1 0
2966520    0.339124    0.2 1 0
2984937    0.395571    0.2 1 0
3119097    0.383898    0.2 1 0
2093152    0.379782    0.2 1 0
4094976    0.36713    0.2 1 0
5858622    0.350235    0 1 0
3579565    0.366595    0 1 0
5502548    0.335774    0 1 0
3656892    0.35426    0 1 0
3090088    0.360804    0 1 0
5397473    0.36365    0 1 0
3641123    0.344687    0 1 0
3730560    0.346303    0 1 0
4100033    0.348847    0 1 0
5756424    0.336456    0 1 0
9931031    0.324055    0 1 0.2
8758908    0.330102    0 1 0.2
10264430    0.345349    0 1 0.2
10540784    0.371437    0 1 0.2
7928010    0.332541    0 1 0.2
13131100    0.341337    0 1 0.2
9976075    0.353899    0 1 0.2
6703494    0.323009    0 1 0.2
8427556    0.340481    0 1 0.2
10468596    0.342944    0 1 0.2
8993720    0.328681    0 1 0.4
14122481    0.331274    0 1 0.4
11697530    0.293499    0 1 0.4
12972217    0.33445    0 1 0.4
7889964    0.352363    0 1 0.4
13320236    0.329456    0 1 0.4
11110651    0.32015    0 1 0.4
11342486    0.31996    0 1 0.4
13064363    0.335938    0 1 0.4
11651985    0.319169    0 1 0.4
15213163    0.308464    0 1 0.6
21716254    0.309656    0 1 0.6

15336325    0.297722    0 1 0.6
18993368    0.305627    0 1 0.6
14892942    0.311149    0 1 0.6
21304635    0.312121    0 1 0.6
18833237    0.311137    0 1 0.6
27586611    0.33275    0 1 0.6
22716695    0.32397    0 1 0.6
16096760    0.306721    0 1 0.8
23099233    0.321178    0 1 0.8
19571533    0.309746    0 1 0.8
20652526    0.3402    0 1 0.8
37544427    0.293899    0 1 0.8
21430621    0.337246    0 1 0.8
24936769    0.307009    0 1 0.8
27286646    0.302985    0 1 0.8
16796395    0.29753    0 1 0.8
24789310    0.2855    0 1 0.8
41041660    0.309095    0 1 1
25980949    0.326493    0 1 1
38834868    0.302616    0 1 1
38431356    0.314346    0 1 1
26383830    0.305028    0 1 1
21091548    0.313072    0 1 1
24310932    0.292323    0 1 1
24761668    0.329979    0 1 1
19388029    0.293494    0 1 1
27776129    0.324326    0 1 1
46776349    0.355652    0 0.8 1
24302711    0.403029    0 0.8 1

44071684    0.32883    0 0.8 1
36330253    0.366115    0 0.8 1
30854277    0.309315    0 0.8 1
35909061    0.362526    0 0.8 1
28499492    0.328993    0 0.8 1
24478420    0.394138    0 0.8 1
34501211    0.34247    0 0.8 1
33113311    0.273348    0 0.6 1
20823386    0.374807    0 0.6 1
34020417    0.33863    0 0.6 1
38687241    0.338023    0 0.6 1
30977710    0.384624    0 0.6 1
36376420    0.369946    0 0.6 1
20425922    0.594109    0 0.6 1
28767037    0.34511    0 0.6 1
44773930    0.391085    0 0.6 1
33163768    0.322782    0 0.6 1


==> plot_experiments_A-training.txt <==
x   y   RED   GREEN   BLUE
10    3.25173    1 0 0
12    2.40907    1 0 0
10    2.34897    1 0 0
14    2.28949    1 0 0
15    2.35925    1 0 0
17    2.26213    1 0 0
16    2.39899    1 0 0
18    2.32057    1 0 0
17    2.33415    1 0 0
9    2.38255    1 0 0
181    1.46859    1 0.2 0
202    1.57197    1 0.2 0
203    1.46384    1 0.2 0
147    1.48304    1 0.2 0
152    1.5238    1 0.2 0
206    1.50953    1 0.2 0
194    1.56421    1 0.2 0
201    1.58122    1 0.2 0
176    1.4305    1 0.2 0
243    1.527    1 0.2 0
800    1.4537    1 0.4 0
1639    1.0135    1 0.4 0
1387    0.987574    1 0.4 0
1333    1.01738    1 0.4 0
894    1.1092    1 0.4 0
1366    0.997097    1 0.4 0
1577    1.03678    1 0.4 0
1408    1.01859    1 0.4 0
1441    0.999005    1 0.4 0
1317    1.05179    1 0.4 0
8175    0.756721    1 0.6 0
9717    0.723211    1 0.6 0
7963    0.765539    1 0.6 0
8303    0.722799    1 0.6 0
8009    0.747999    1 0.6 0
6004    0.731881    1 0.6 0
7659    0.707651    1 0.6 0
9143    0.726697    1 0.6 0
5188    0.75263    1 0.6 0
9162    0.792409    1 0.6 0
41228    0.572749    1 0.8 0
33573    0.566471    1 0.8 0
28263    0.638997    1 0.8 0
30195    0.655135    1 0.8 0
26679    0.558184    1 0.8 0
21852    0.576175    1 0.8 0
31131    0.624788    1 0.8 0
33212    0.55087    1 0.8 0
13512    0.736358    1 0.8 0
22858    0.744406    1 0.8 0
86212    0.526704    1 1 0
57220    0.520484    1 1 0
64794    0.501799    1 1 0
57789    0.503733    1 1 0
81052    0.502672    1 1 0
111120    0.50635    1 1 0
82498    0.502188    1 1 0
75095    0.588764    1 1 0
77579    0.608338    1 1 0
121426    0.504893    1 1 0
264788    0.467365    0.8 1 0
310599    0.447926    0.8 1 0
217269    0.478272    0.8 1 0
234823    0.474145    0.8 1 0
222696    0.477564    0.8 1 0
300091    0.467171    0.8 1 0
224992    0.47581    0.8 1 0
380276    0.464771    0.8 1 0
183613    0.464384    0.8 1 0
141403    0.483223    0.8 1 0
776277    0.418938    0.6 1 0
502841    0.430594    0.6 1 0
649803    0.429373    0.6 1 0
633088    0.42547    0.6 1 0
527097    0.429736    0.6 1 0
626682    0.424399    0.6 1 0
897485    0.422732    0.6 1 0
542061    0.41048    0.6 1 0
740408    0.446372    0.6 1 0
755932    0.422969    0.6 1 0
1353244    0.377862    0.4 1 0
1128238    0.418511    0.4 1 0
1537994    0.397223    0.4 1 0
1660324    0.388016    0.4 1 0
1804370    0.387286    0.4 1 0
1307042    0.415697    0.4 1 0
1285543    0.397133    0.4 1 0
1440455    0.418769    0.4 1 0
1508962    0.410988    0.4 1 0
1723669    0.366859    0.4 1 0
2640795    0.36049    0.2 1 0
856141    0.423857    0.2 1 0
2203030    0.365255    0.2 1 0
3332919    0.341389    0.2 1 0
4102088    0.397165    0.2 1 0
2966520    0.339124    0.2 1 0
2984937    0.395571    0.2 1 0
3119097    0.383898    0.2 1 0
2093152    0.379782    0.2 1 0
4094976    0.36713    0.2 1 0
5858622    0.350235    0 1 0
3579565    0.366595    0 1 0
5502548    0.335774    0 1 0
3656892    0.35426    0 1 0
3090088    0.360804    0 1 0
5397473    0.36365    0 1 0
3641123    0.344687    0 1 0
3730560    0.346303    0 1 0
4100033    0.348847    0 1 0
5756424    0.336456    0 1 0
9931031    0.324055    0 1 0.2
8758908    0.330102    0 1 0.2
10264430    0.345349    0 1 0.2
10540784    0.371437    0 1 0.2
7928010    0.332541    0 1 0.2
13131100    0.341337    0 1 0.2
9976075    0.353899    0 1 0.2
6703494    0.323009    0 1 0.2
8427556    0.340481    0 1 0.2
10468596    0.342944    0 1 0.2
8993720    0.328681    0 1 0.4
14122481    0.331274    0 1 0.4
11697530    0.293499    0 1 0.4
12972217    0.33445    0 1 0.4
7889964    0.352363    0 1 0.4
13320236    0.329456    0 1 0.4
11110651    0.32015    0 1 0.4
11342486    0.31996    0 1 0.4
13064363    0.335938    0 1 0.4
11651985    0.319169    0 1 0.4
15213163    0.308464    0 1 0.6
21716254    0.309656    0 1 0.6

15336325    0.297722    0 1 0.6
18993368    0.305627    0 1 0.6
14892942    0.311149    0 1 0.6
21304635    0.312121    0 1 0.6
18833237    0.311137    0 1 0.6
27586611    0.33275    0 1 0.6
22716695    0.32397    0 1 0.6
16096760    0.306721    0 1 0.8
23099233    0.321178    0 1 0.8
19571533    0.309746    0 1 0.8
20652526    0.3402    0 1 0.8
37544427    0.293899    0 1 0.8
21430621    0.337246    0 1 0.8
24936769    0.307009    0 1 0.8
27286646    0.302985    0 1 0.8
16796395    0.29753    0 1 0.8
24789310    0.2855    0 1 0.8
41041660    0.309095    0 1 1
25980949    0.326493    0 1 1
38834868    0.302616    0 1 1
38431356    0.314346    0 1 1
26383830    0.305028    0 1 1
21091548    0.313072    0 1 1
24310932    0.292323    0 1 1
24761668    0.329979    0 1 1
19388029    0.293494    0 1 1
27776129    0.324326    0 1 1
46776349    0.355652    0 0.8 1
24302711    0.403029    0 0.8 1

44071684    0.32883    0 0.8 1
36330253    0.366115    0 0.8 1
30854277    0.309315    0 0.8 1
35909061    0.362526    0 0.8 1
28499492    0.328993    0 0.8 1
24478420    0.394138    0 0.8 1
34501211    0.34247    0 0.8 1
33113311    0.273348    0 0.6 1
20823386    0.374807    0 0.6 1
34020417    0.33863    0 0.6 1
38687241    0.338023    0 0.6 1
30977710    0.384624    0 0.6 1
36376420    0.369946    0 0.6 1
20425922    0.594109    0 0.6 1
28767037    0.34511    0 0.6 1
44773930    0.391085    0 0.6 1
33163768    0.322782    0 0.6 1
54015210    0.590072    0 0.4 1

41781834    0.523535    0 0.4 1
35810115    0.545557    0 0.4 1
45464223    0.503489    0 0.4 1
39481388    0.552637    0 0.4 1
41433731    0.662978    0 0.4 1
43855865    0.470401    0 0.4 1
35949554    0.613754    0 0.4 1
41222547    0.515683    0 0.4 1
31111516    1.26098    0 0.2 1
33471637    1.26534    0 0.2 1
23545598    1.04506    0 0.2 1
27590991    1.25002    0 0.2 1
35171688    1.25892    0 0.2 1
33302400    1.34417    0 0.2 1
27638599    1.33157    0 0.2 1
23969617    1.21374    0 0.2 1
22193955    1.30669    0 0.2 1
24832654    1.57577    0 0.2 1
14578088    2.41205    0 0 1
11716537    2.48809    0 0 1
12529182    2.42741    0 0 1
14606815    2.45723    0 0 1
14520773    2.36635    0 0 1
14655435    2.44257    0 0 1
12545141    2.37857    0 0 1
10460528    2.46074    0 0 1
10469450    2.59359    0 0 1
14635035    2.46128    0 0 1


==> plot_experiments_B-test-R.txt <==
x   y   RED   GREEN   BLUE
8175    13.17    1 0.6 0
9717    12.76    1 0.6 0
7963    13.66    1 0.6 0
8303    12.12    1 0.6 0
8009    12.67    1 0.6 0
6004    12.59    1 0.6 0
7659    12.23    1 0.6 0
9143    12.25    1 0.6 0
5188    13.23    1 0.6 0
9162    14.65    1 0.6 0
41228    9.28    1 0.8 0
33573    10.39    1 0.8 0
28263    10.65    1 0.8 0
30195    10.7    1 0.8 0
26679    9.87    1 0.8 0
21852    9.63    1 0.8 0
31131    10.84    1 0.8 0
33212    9.57    1 0.8 0
13512    12.41    1 0.8 0
22858    12.2    1 0.8 0
86212    8.38    1 1 0
57220    8.97    1 1 0
64794    7.99    1 1 0
57789    8.81    1 1 0
81052    8.61    1 1 0
111120    8.24    1 1 0
82498    8.81    1 1 0
75095    9.92    1 1 0
77579    10.02    1 1 0
121426    8.72    1 1 0
264788    7.81    0.8 1 0
310599    7.95    0.8 1 0
217269    8.47    0.8 1 0
234823    8.28    0.8 1 0
222696    8.13    0.8 1 0
300091    7.93    0.8 1 0
224992    7.71    0.8 1 0
380276    7.33    0.8 1 0
183613    7.66    0.8 1 0
141403    7.89    0.8 1 0
776277    7.14    0.6 1 0
502841    6.84    0.6 1 0
649803    7.23    0.6 1 0
633088    7.2    0.6 1 0
527097    7.71    0.6 1 0
626682    7.66    0.6 1 0
897485    6.76    0.6 1 0
542061    6.56    0.6 1 0
740408    7.66    0.6 1 0
755932    7.42    0.6 1 0
1353244    6.4    0.4 1 0
1128238    6.99    0.4 1 0
1537994    6.56    0.4 1 0
1660324    6.59    0.4 1 0
1804370    6.36    0.4 1 0
1307042    7.12    0.4 1 0
1285543    6.22    0.4 1 0
1440455    6.62    0.4 1 0
1508962    6.61    0.4 1 0
1723669    6.1    0.4 1 0
2640795    6.54    0.2 1 0
856141    6.93    0.2 1 0
2203030    6.6    0.2 1 0
3332919    5.57    0.2 1 0
4102088    7.04    0.2 1 0
2966520    6.04    0.2 1 0
2984937    6.44    0.2 1 0
3119097    6.37    0.2 1 0
2093152    6.96    0.2 1 0
4094976    6.09    0.2 1 0
5858622    6.32    0 1 0
3579565    6.2    0 1 0
5502548    6.23    0 1 0
3656892    6.05    0 1 0
3090088    6.43    0 1 0
5397473    6.02    0 1 0
3641123    5.71    0 1 0
3730560    6.25    0 1 0
4100033    5.95    0 1 0
5756424    5.86    0 1 0
9931031    5.89    0 1 0.2
8758908    5.43    0 1 0.2
10264430    6.23    0 1 0.2
10540784    6.3    0 1 0.2
7928010    6.23    0 1 0.2
13131100    6.27    0 1 0.2
9976075    5.94    0 1 0.2
6703494    5.38    0 1 0.2
8427556    6.03    0 1 0.2
10468596    5.94    0 1 0.2
8993720    5.74    0 1 0.4
14122481    5.58    0 1 0.4
11697530    4.67    0 1 0.4
12972217    5.67    0 1 0.4
7889964    6.06    0 1 0.4
13320236    5.36    0 1 0.4
11110651    5.95    0 1 0.4
11342486    5.44    0 1 0.4
13064363    5.79    0 1 0.4
11651985    5.51    0 1 0.4
15213163    5.81    0 1 0.6
21716254    5.78    0 1 0.6

15336325    5.31    0 1 0.6
18993368    5.28    0 1 0.6
14892942    5.24    0 1 0.6
21304635    5.77    0 1 0.6
18833237    5.76    0 1 0.6
27586611    6.17    0 1 0.6
22716695    5.19    0 1 0.6
16096760    5.35    0 1 0.8
23099233    5.58    0 1 0.8
19571533    4.93    0 1 0.8
20652526    6.32    0 1 0.8
37544427    5.19    0 1 0.8
21430621    6.28    0 1 0.8
24936769    5.67    0 1 0.8
27286646    5.3    0 1 0.8
16796395    5.96    0 1 0.8
24789310    5.75    0 1 0.8
41041660    6.39    0 1 1
25980949    6.14    0 1 1
38834868    5.62    0 1 1
38431356    5.78    0 1 1
26383830    5.93    0 1 1
21091548    5.69    0 1 1
24310932    4.93    0 1 1
24761668    5.64    0 1 1
19388029    6.03    0 1 1
27776129    5.72    0 1 1
46776349    6.65    0 0.8 1
24302711    6.45    0 0.8 1

44071684    6.62    0 0.8 1
36330253    5.91    0 0.8 1
30854277    6.29    0 0.8 1
35909061    6.6    0 0.8 1
28499492    6.06    0 0.8 1
24478420    6.48    0 0.8 1
34501211    6.1    0 0.8 1
33113311    5.59    0 0.6 1
20823386    6.22    0 0.6 1
34020417    6.24    0 0.6 1
38687241    6.66    0 0.6 1
30977710    6.88    0 0.6 1
36376420    6.74    0 0.6 1
20425922    8.28    0 0.6 1
28767037    6.17    0 0.6 1
44773930    7.18    0 0.6 1
33163768    5.89    0 0.6 1


==> plot_experiments_B-test.txt <==
x   y   RED   GREEN   BLUE
10    89.72    1 0 0
12    62.51    1 0 0
10    59.57    1 0 0
14    56.7    1 0 0
15    59.65    1 0 0
17    55.47    1 0 0
16    61.62    1 0 0
18    60.33    1 0 0
17    56.06    1 0 0
9    67.81    1 0 0
181    29.01    1 0.2 0
202    33.3    1 0.2 0
203    28.81    1 0.2 0
147    27.94    1 0.2 0
152    31.47    1 0.2 0
206    31.05    1 0.2 0
194    34.91    1 0.2 0
201    32.59    1 0.2 0
176    28.4    1 0.2 0
243    30.28    1 0.2 0
800    28.23    1 0.4 0
1639    17.78    1 0.4 0
1387    18.25    1 0.4 0
1333    18.28    1 0.4 0
894    20.27    1 0.4 0
1366    18    1 0.4 0
1577    19.09    1 0.4 0
1408    18.42    1 0.4 0
1441    17.98    1 0.4 0
1317    19.39    1 0.4 0
8175    13.17    1 0.6 0
9717    12.76    1 0.6 0
7963    13.66    1 0.6 0
8303    12.12    1 0.6 0
8009    12.67    1 0.6 0
6004    12.59    1 0.6 0
7659    12.23    1 0.6 0
9143    12.25    1 0.6 0
5188    13.23    1 0.6 0
9162    14.65    1 0.6 0
41228    9.28    1 0.8 0
33573    10.39    1 0.8 0
28263    10.65    1 0.8 0
30195    10.7    1 0.8 0
26679    9.87    1 0.8 0
21852    9.63    1 0.8 0
31131    10.84    1 0.8 0
33212    9.57    1 0.8 0
13512    12.41    1 0.8 0
22858    12.2    1 0.8 0
86212    8.38    1 1 0
57220    8.97    1 1 0
64794    7.99    1 1 0
57789    8.81    1 1 0
81052    8.61    1 1 0
111120    8.24    1 1 0
82498    8.81    1 1 0
75095    9.92    1 1 0
77579    10.02    1 1 0
121426    8.72    1 1 0
264788    7.81    0.8 1 0
310599    7.95    0.8 1 0
217269    8.47    0.8 1 0
234823    8.28    0.8 1 0
222696    8.13    0.8 1 0
300091    7.93    0.8 1 0
224992    7.71    0.8 1 0
380276    7.33    0.8 1 0
183613    7.66    0.8 1 0
141403    7.89    0.8 1 0
776277    7.14    0.6 1 0
502841    6.84    0.6 1 0
649803    7.23    0.6 1 0
633088    7.2    0.6 1 0
527097    7.71    0.6 1 0
626682    7.66    0.6 1 0
897485    6.76    0.6 1 0
542061    6.56    0.6 1 0
740408    7.66    0.6 1 0
755932    7.42    0.6 1 0
1353244    6.4    0.4 1 0
1128238    6.99    0.4 1 0
1537994    6.56    0.4 1 0
1660324    6.59    0.4 1 0
1804370    6.36    0.4 1 0
1307042    7.12    0.4 1 0
1285543    6.22    0.4 1 0
1440455    6.62    0.4 1 0
1508962    6.61    0.4 1 0
1723669    6.1    0.4 1 0
2640795    6.54    0.2 1 0
856141    6.93    0.2 1 0
2203030    6.6    0.2 1 0
3332919    5.57    0.2 1 0
4102088    7.04    0.2 1 0
2966520    6.04    0.2 1 0
2984937    6.44    0.2 1 0
3119097    6.37    0.2 1 0
2093152    6.96    0.2 1 0
4094976    6.09    0.2 1 0
5858622    6.32    0 1 0
3579565    6.2    0 1 0
5502548    6.23    0 1 0
3656892    6.05    0 1 0
3090088    6.43    0 1 0
5397473    6.02    0 1 0
3641123    5.71    0 1 0
3730560    6.25    0 1 0
4100033    5.95    0 1 0
5756424    5.86    0 1 0
9931031    5.89    0 1 0.2
8758908    5.43    0 1 0.2
10264430    6.23    0 1 0.2
10540784    6.3    0 1 0.2
7928010    6.23    0 1 0.2
13131100    6.27    0 1 0.2
9976075    5.94    0 1 0.2
6703494    5.38    0 1 0.2
8427556    6.03    0 1 0.2
10468596    5.94    0 1 0.2
8993720    5.74    0 1 0.4
14122481    5.58    0 1 0.4
11697530    4.67    0 1 0.4
12972217    5.67    0 1 0.4
7889964    6.06    0 1 0.4
13320236    5.36    0 1 0.4
11110651    5.95    0 1 0.4
11342486    5.44    0 1 0.4
13064363    5.79    0 1 0.4
11651985    5.51    0 1 0.4
15213163    5.81    0 1 0.6
21716254    5.78    0 1 0.6

15336325    5.31    0 1 0.6
18993368    5.28    0 1 0.6
14892942    5.24    0 1 0.6
21304635    5.77    0 1 0.6
18833237    5.76    0 1 0.6
27586611    6.17    0 1 0.6
22716695    5.19    0 1 0.6
16096760    5.35    0 1 0.8
23099233    5.58    0 1 0.8
19571533    4.93    0 1 0.8
20652526    6.32    0 1 0.8
37544427    5.19    0 1 0.8
21430621    6.28    0 1 0.8
24936769    5.67    0 1 0.8
27286646    5.3    0 1 0.8
16796395    5.96    0 1 0.8
24789310    5.75    0 1 0.8
41041660    6.39    0 1 1
25980949    6.14    0 1 1
38834868    5.62    0 1 1
38431356    5.78    0 1 1
26383830    5.93    0 1 1
21091548    5.69    0 1 1
24310932    4.93    0 1 1
24761668    5.64    0 1 1
19388029    6.03    0 1 1
27776129    5.72    0 1 1
46776349    6.65    0 0.8 1
24302711    6.45    0 0.8 1

44071684    6.62    0 0.8 1
36330253    5.91    0 0.8 1
30854277    6.29    0 0.8 1
35909061    6.6    0 0.8 1
28499492    6.06    0 0.8 1
24478420    6.48    0 0.8 1
34501211    6.1    0 0.8 1
33113311    5.59    0 0.6 1
20823386    6.22    0 0.6 1
34020417    6.24    0 0.6 1
38687241    6.66    0 0.6 1
30977710    6.88    0 0.6 1
36376420    6.74    0 0.6 1
20425922    8.28    0 0.6 1
28767037    6.17    0 0.6 1
44773930    7.18    0 0.6 1
33163768    5.89    0 0.6 1
54015210    7.88    0 0.4 1

41781834    8.33    0 0.4 1
35810115    7.63    0 0.4 1
45464223    7.54    0 0.4 1
39481388    7.67    0 0.4 1
41433731    9.16    0 0.4 1
43855865    6.96    0 0.4 1
35949554    8.22    0 0.4 1
41222547    7.86    0 0.4 1
31111516    15.64    0 0.2 1
33471637    19.27    0 0.2 1
23545598    25.05    0 0.2 1
27590991    15.04    0 0.2 1
35171688    12.2    0 0.2 1
33302400    19.62    0 0.2 1
27638599    18.44    0 0.2 1
23969617    15.86    0 0.2 1
22193955    18.88    0 0.2 1
24832654    35.39    0 0.2 1
14578088    56.62    0 0 1
11716537    63.83    0 0 1
12529182    61.44    0 0 1
14606815    61.94    0 0 1
14520773    54.04    0 0 1
14655435    68.16    0 0 1
12545141    62.51    0 0 1
10460528    61.54    0 0 1
10469450    70.15    0 0 1
14635035    61.83    0 0 1

